REACT: Towards Real-Time Completion of Skeletal Motion Signals

Tracking user motion in interactive and immersive applications is increasingly common (e.g., video games, XR systems, smartphones). Yet, processing and transmitting human motion data remain critical challenges, as current approaches strongly rely on the quality of the tracked motion signals. In general, affordable motion-capture systems may produce unnatural animations in the presence of calibration errors, occlusions, sensor drift, high-frequency noise, or other artifacts. More specifically, we simulate occlusions and high-frequency noise and propose to mitigate their effects with REACT, an interactive online motion-completion framework operating causally, frame by frame, without look-ahead. REACT is an S4-based autoregressive model that coordinates complementary motion estimates under specific reliability-dependent constraints and exposes several interpretable internal signals. We present a system-level contribution consisting of a structured formulation of interactive motion completion together with a coherent instantiation of this formulation. We evaluate REACT against several causal baselines and architectural variants under varying levels of occlusion severity, and report their respective inference latencies. Our results show that REACT achieves a relevant compromise between reconstruction accuracy, update smoothness, and interactive inference. Finally, we characterize how its fusion behaviour changes under missing input observations.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

